AIDE: Attribute-Guided MultI-Hop Data Expansion for Data Scarcity in Task-Specific Fine-tuning

Fine-tuning large language models (LLMs) for specific tasks requires diverse, high-quality training data. However, obtaining sufficient relevant data remains a significant challenge. Existing data synthesis methods either depend on extensive seed datasets or struggle to balance task relevance and data diversity. To address these challenges, we propose Attribute-guided multI-hop Data Expansion (AIDE), a novel data synthesis framework that uses a multi-hop process to expand very few seed data points while ensuring data diversity and task relevance. AIDE extracts the main topic and key knowledge attributes from the seeds to guide the synthesis steps. The process repeats for K hops, using the generated data as seeds. To prevent irrelevant data generation as the hop depth increases, AIDE incorporates a residual connection mechanism. Our empirical results show that AIDE enables fine-tuning of Mistral-7B, Llama-3.1-8B and Llama-3.2-3B from 10 seeds, surpassing the models fine-tuned on human curated data. Furthermore, AIDE outperforms state-of-the-art data synthesis methods, such as Evol-Instruct, by over 30% in task-specific fine-tuning. Code is available at https://github.com/Code4Graph/AIDE.

==> log.txt <==
9/6
Calculate OpenAI cost to run gpt-3.5-turbo
Alternatives:
* Sonnet 3.5
* Mistral-Instruct-Large (is this good enough?)

Option 1:
* For each dataset, using 10 seeds and hop k=3, 10(1 + (4*3+3)^1 + (4*3+3)^2 + (4*3+3)^3) = 36,160. It is about 36K calling per dataset.
    * Each data point call API 4 times (maximum)
    * Each prompt and completion is less than 300 tokens. 
    * If we use the maximum 300 tokens * 40k = 12000k = 12 M tokens per dataset
    * so the total price per dataset will be [$3/1M * 12M (input) + $6/1M * 12M (output)] * 4 (max API calls per data point) = $400 per dataset.
* We plan to run BIG-Bench (selecting 5 tasks), MMLU (selecting 5 tasks), ARC, Truthful QA, GSM8K, Self-Instruct. Total 14 datasets.
    * The total cost is $400 per dataset * 14 = $5.6k for the 14 datasets
    * This does not count the ablation studies (such as different k).


Option 2: 
*synthetic data 
    * For each dataset, using 10 seeds and hop k=2, # persona=5, #operations=3, #related knowledge=5: 10(1 + (5*3+5)^1 + (5*3+5)^2) = 4,210 data points. 
    * Each data point call API 4 times (maximum) and it is about 4*4K callings per dataset.
    * Each prompt and completion is less than 300 tokens. 
    * If we use the maximum 300 tokens * 4*4k = 4800k = 4.8 M tokens per dataset
    * so the total price per dataset will be $3/1M * 4.8M (input) + $6/1M * 4.8M (output) = $40 per dataset.

* We plan to run BIG-Bench (selecting 5 tasks), MMLU (selecting 5 tasks), ARC, Truthful QA, GSM8K, Self-Instruct. Total 14 datasets.
    * The total cost is $40 per dataset * 14 = $140*4 = $560 for the 14 datasets
    * This does not count the ablation studies (such as different k).


Ablation studies
* synthesized data sizes (plot)
* Depth of k-hop synthesis (modify the code to add meta info for each generation, let's compare k=2 vs k=3)
* w/ and w/o residual connection
* w/ and w/o Persona-hub
* w/ and w/o KGs

Low priority or no need
* Level of residual connection (no need, adding from k=2)
* Size of seeds (no need to run seperately, modify the code to add meta info for each prompt)


9/9
* Modify the code to add meta info (e.g. k, persona, operation, related knowledge) for each generation
* Compare fine-tuning results MATH for k=2 vs k=3 to decide option 1 vs 2
* Compare fine-tuning results for different training sizes (2k, 3k, ..., to max at k=3)
* Let's wait for 1-2 days on Sonnet 3.5 (Jennifer to follow up. ETA: 9/11) [DONE]

9/12
* Confirmed that EULA is not an issue about switching to 3.5 (Jennifer/Fang) [DONE]
* Scehdule a weekly sync with Jiayu and Yanjun/Fang (Jennifer) [DONE]

9/17
* Review the draft with Yanjun/Fang/Jen/Jiayu
* Yanjun: why is unclear in abstract and introduction
* What is "data-efficient"? Seed data-efficient task-specific fine-tuning. (We are single-task setup.)
* Use knowledge graph and persona to expand the data.
1. Why do we need knowledge graph?
2. Inductive bias. reduce variance. Use less data to simple model.
3. Need to write clearly on foundamental intuition.

9/24
1. Discuss gpt-3.5 results in Table 2. Sonnet 3.5 results.
2. Review the new abstract and introduction
3. Consider NACCL instead of ICLR

Jennifer: reply to the approval ticket stating we will remove the row of GPT-3.5 in Table 2. [DONE]
Yanjun: we don't need to show GPT-3.5 and Sonnet 3.5 results in Table 2.
Fang: 
* equation <2> is unclear how we transverse KG; how much contribution from KG.
* Abstract about KG makes sense. Is it reflected in Figure 3?
Jiayu:
* Figure 3 is a dymnamic travel across KGs

9/30
Yanjun:
1. Jiayu to change to NACCL format today

2. Figure 1: need to re-draw
* have all the most important concepts in Figure 1
* change LLM to KG extractor, generator, grader, labeler, label grader
* shade regions in Figure 1 to show Figure 2/3
* missing how you get the seed data
* Jennifer: example Figure 2: Overview of Evol-Instruct in WizardLM

3. Figure2: how to connect to Figure 1
* why do we need Fig 2? like a definition

4. Figure 3: connect to Figure 1
* Unclear how those math variables to represent diversity/relevancy
* maybe need an example, but it may not fit here

5. How Fig 3 enables to Figure4/5?

6. Table 1: question about seed data (maybe clarify in Fig 1)
* in-domain vs out-domain seeding

7. Table 2: basic performance comparison

8. Ablation study is missing:
* different seeding choices: our paper follows DataTune; in our paper, will people provide training data since we only need 10 seeds?
* variation of expansions of x
* variation of expansions of y

9. Fig 6-8 assess data quality.
* Why complexity is important based on previous context?
* Complexity is more important about complex reasoning tasks.
* paper scoping: our workflow works best for what type of tasks?

10. Seed data choice discussion
* case 1: people give training data
* case 2: zero-shot (our framework currently only cover case 2)
** Big Bench have no training data, used in case 2.
** We can add case 1 from another dataset


10/1
Agenda:
1. Change template to NACCL-v2
2. Update Figure 1 (overview of our method/workflow)
3. New results with Sonnet 3.5

Questions to discuss with Yanjun/Fang
* Jennifer: We need to think about how to compare to SOTA methods if they use GPT-3.5?
* Jiayu: we can reproduce WizardLM with Sonnet 3.5, but may not have sufficient informaiton to reproduce DataTune results
* Alternative: can we only add an ablation of Big Bench on our method using Sonnet 3.5 vs GPT-3.5? To show case our method is robust with different teacher LLMs.
* Fang: add one more row in Table 2 to show both MulDE (GPT-3.5) and MULDE (Sonnet 3.5)

10/3
Yanjun: add these papers:
* Zeming Chen, Qiyue Gao, Antoine Bosselut, Ashish
Sabharwal, and Kyle Richardson. 2023d. DISCO:
Distilling counterfactuals with large language models.
In Proceedings of the 61st Annual Meeting of the
Association for Computational Linguistics (Volume
1: Long Papers), pages 5514–5528, Toronto, Canada.
* Association for Computational Linguistics.
Lisa Dunlap, Alyssa Umino, Han Zhang, Jiezhi
Yang, Joseph E Gonzalez, and Trevor Darrell.
2023. Diversify your vision datasets with automatic diffusion-based augmentation. arXiv preprint
arXiv:2305.16289.

10/4 to discuss
Use cases: (discuss baslines)
1. DataTune: task-specific zero-seed retrieval based rewrite/transform
2. WizardLM/Evol-Instruct: open-domain large seed expand
3. Ours: task-specific zero-seed or few-seed expansion
4. CodecLM: we can use it as writing tempalte
5. ZeroGen 2022: task-specific expansion from y -> x
6. PromptGen 2022: task-specfic expansion of similar prompts (lack of diversity)
7. Self-guide: based on PromptGen

Ablation studies
* Depth of k-hop synthesis (modify the code to add meta info for each generation, let's compare k=2 vs k=3); 
* synthesized data sizes (plot)
k -> size -> performance
* w/ and w/o residual connection
* w/ and w/o Persona-hub
* w/ and w/o KGs

Low priority or no need
* Level of residual connection (no need, adding from k=2)
* Size of seeds (no need to run seperately, modify the code to add meta info for each prompt)


10/4:
1. adding in the ablation study? how about the effect of different strong LLMs as synthesizer (i.e., gpt-3.5-turbo and sonnet 3.5) (only using a benchmark to demonstrate?) 
2. use Self-BELU to measure the diversity; relevance (LLM measures relevance? or better measurement?); Human evaluation results on synthetic data (WizardLM)
3. CodecLM move Benchmark Details, Baseline Details and Training Details into Appendix. Can we do the same things for saving space (paper is up to eight (8) pages of content)?
4. (optional) add a case study in Appendix?


10/6
1. Synthesizing: MMLU(5 tasks), GSM8K (1 task), ARC-Challenge (10 different categories and we random sample a data point from each category as a seed data point, totally 10 seed data points), TruthfulQA (1 task, common sense question)
(BIG-Bench, 5 tasks done)

2. Ablation study on effect of seed data. We use the temporal sequence task as an example and fix the depth K=2. We sample 5, 10, 20 highly relevance data points as seed data while sample 5, 10, 20 fully irrelevant data points as seed data for comparision. 

3.effect of scaling with data quantity. We run the ablation study based on the 5 tasks of BIG-Bench benchmark. When synthesizing data for each task, we set the depth of K equal to 2, 3 and 4 respectively, which sythesize different number of synthetic data. 


4. Large language model as attributed training data generator: A tale of diversity and bias

Targen: Targeted data generation with large language models

Both papers measure synthetic dataset quality by using lexical diversity (cosine similarity between examples). Compare average cosine similarity calculated on real dataset and synthetic dataset.

5. few shots performance of fine-tuned Mistral-7B with our synthetic data.




To-do: Jennifer to look at adding Jiayu's PhD advisor if we have next round of submission.



